In Defense of the Triplet Loss for Person Re-Identification

In the past few years, the field of computer vision has gone through a revolution fueled mainly by the advent of large datasets and the adoption of deep convolutional neural networks for end-to-end learning. The person re-identification subfield is no exception to this. Unfortunately, a prevailing belief in the community seems to be that the triplet loss is inferior to using surrogate losses (classification, verification) followed by a separate metric learning step. We show that, for models trained from scratch as well as pretrained ones, using a variant of the triplet loss to perform end-to-end deep metric learning outperforms most other published methods by a large margin.

==> data/cuhk03.csv <==
            description,   cuhk03 labeled rk-1,  b,   cuhk03 labeled rk-5,  b,   cuhk03 detected rk-1,  b,   cuhk03 detected rk-5,  b
         LaNet+flipcrop,                 89.63, pb,                 99.01, pb,                  87.58, pb,                  98.17, pb
                    GAN,                     -,  0,                     -,  0,                   84.6,  w,                   97.6,  w
             DTL SID+PV,                  85.4,  w,                     -,  0,                   84.1,  w,                      -,  0
              nullspace,                 62.55,  0,                 90.05,  0,                  54.70,  0,                  84.75,  0
          gated siamese,                     -,  0,                     -,  0,                   61.8,  w,                   86.7,  w
            discriminLZ,                     -,  0,                     -,  0,                   83.4,  w,                   97.1,  w
        smooth manifold,                  76.6,  w,                  94.6,  w,                   72.7,  w,                   92.4,  w
            multi scale,                  82.8,  w,                     -,  0,                   82.0,  w,                      -,  0
  domain guided dropout,                  75.3,  w,                     -,  0,                      -,  0,                      -,  0
                 svdnet,                     -,  0,                     -,  0,                   81.8,  w,                      -,  0
            spindle net,                  88.5,  w,                  97.8,  w,                      -,  0,                      -,  0
                    CAN,                  77.6,  w,                  95.2,  w,                   69.2,  w,                   88.5,  w
             multi-loss,                  83.2,  w,                  98.0,  w,                   80.6,  w,                   96.9,  w
           latent parts,                 74.21,  0,                 94.33,  0,                  67.99,  0,                  91.04,  0
               template,                     -,  0,                     -,  0,                      -,  0,                      -,  0


==> data/loss_baselines.csv <==
        description,    m 0.1 mAP,   h,    m 0.1 rk1,   h,    m 0.2 mAP,   h,    m 0.2 rk1,   h,    m 0.5 mAP,   h,    m 0.5 rk1,   h,    m 1.0 mAP,   h,    m 1.0 rk1,   h,    soft m mAP,   h,    soft m rk1,    h
            triplet,        40.80,   0,        59.23,   0,        41.71,   0,        60.78,   0,        43.51,   0,        60.87,   0,        43.61,   0,        61.63,   0,         48.40,   i,         66.37,    0
       triplet + HN,        16.6*,   0,        36.6*,   0,        61.40,   i,        82.95,   0,        32.0*,   0,        57.1*,   0,        41.45,   0,        59.42,   0,         46.63,   0,         65.43,    0
          all pairs,        65.09,   b,        83.51,   0,        65.27,   b,        84.55,   0,        65.12,   b,        83.39,   0,        63.78,   0,        82.48,   0,         65.77, bih,         84.69,    0
    all pairs + nnz,        63.10,   0,        83.04,   0,        64.19,   i,        83.42,   0,        63.71,   0,        82.29,   0,        64.06,   b,        84.50,   0,             -,   0,             -,    0
           for real,        59.43,   0,        79.24,   0,        60.48,   0,        79.99,   0,        60.30,   0,        79.52,   0,        62.08,   i,        80.55,   0,         61.04,   0,         80.65,    0
     for real + nnz,        63.29,   0,        83.65,   0,        64.31,   0,        83.37,   0,        64.41,   i,        83.98,   0,        64.06,   b,        82.90,   0,             -,   0,             -,    0
        lifted 3pos,        64.00,   0,        82.71,   0,        63.87,   0,        82.86,   0,        63.61,   0,        84.55,   0,        64.02,   i,        84.17,   0,             -,   0,             -,    0
        lifted 1pos,        61.95,   0,        81.35,   0,        63.68,   i,        81.73,   0,        63.01,   0,        82.48,   0,        62.28,   0,        82.34,   0,             -,   0,             -,    0


==> data/market1501+500k.csv <==
   size, mAP LaNet,  r1 LaNet, mAP LuNet,  r1 LuNet, mAP LZ,  r1 LZ
  19732,     69.14,     84.92,     60.71,     81.38,  59.87,  79.51
 119732,     61.93,     79.69,     52.73,     75.65,  52.28,  73.78
 219732,     58.74,     77.88,     49.44,     73.40,  49.11,  71.50
 319732,     56.58,     76.34,     47.17,     71.85,    NaN,    NaN
 419732,     54.97,     75.50,     45.57,     70.52,    NaN,    NaN
 519732,     53.63,     74.70,     44.26,     69.74,  45.24,  68.26

==> data/marsket_data.csv <==
                            description,     market single-q mAP,  b,     market single-q rk-1,  b,     market single-q rk-5,  b,     market multi-q mAP,  b,     market multi-q rk-1,  b,     market multi-q rk- 5,     b, mars mAP,  b,     mars rk-1,   b,     mars rk-5,  b
                                  LaNet,                   66.29,  0,                    84.06,  0,                    93.88,  0,                  74.27,  0,                   89.16,  0,                96.32,  0,           66.87,  0,          79.39,  0,         90.66,  0
                        LaNet+no_resize,                   65.48,  0,                    82.51,  0,                    93.44,  0,                      -,  0,                       -,  0,                    -,  0,               -,  0,              -,  0,             -,  0
                             LaNet+flip,                   68.32,  0,                    84.47,  0,                    94.21,  0,                  75.88,  0,                   90.41,  0,                96.35,  0,           67.75,  0,          80.40,  0,         90.71,  0
                             LaNet+crop,                   67.86,  0,                    84.83,  0,                    94.03,  0,                  75.49,  0,                   90.08,  0,                96.11,  0,           66.93,  0,          78.69,  0,         91.01,  0
                         LaNet+flipcrop,                   69.14,  b,                    84.92,  b,                    94.21, pb,                  76.42,  b,                   90.53,  b,                96.29, pb,           67.70, pb,          79.80, pb,         91.36, pb
                             LaNet_half,                   57.66,  0,                    76.31,  0,                    89.99,  0,                  66.28,  0,                   83.52,  0,                94.48,  0,               -,  0,              -,  0,             -,  0
                    LaNet_half+flipcrop,                   62.52,  0,                    79.45,  0,                    91.06,  0,                  70.20,  0,                   85.48,  0,                94.89,  0,               -,  0,              -,  0,             -,  0
                             LaNet_half,                   41.58,  0,                    60.54,  0,                    82.39,  0,                  50.48,  0,                   71.47,  0,                88.87,  0,               -,  0,              -,  0,             -,  0
                 LaNet_quarter+flipcrop,                   47.42,  0,                    68.08,  0,                    85.84,  0,                  55.47,  0,                   76.37,  0,                90.88,  0,               -,  0,              -,  0,             -,  0
                                  LuNet,                   57.08,  0,                    77.94,  0,                    91.33,  0,                  66.00,  0,                   85.04,  0,                94.71,  0,           59.35,  0,          75.25,  0,         89.60,  0
                        LuNet+no_resize,                   55.61,  0,                    76.72,  0,                    91.00,  0,                      -,  0,                       -,  0,                    -,  0,               -,  0,               -, 0,             -,  0
                             LuNet+flip,                   59.31,  0,                    79.78,  0,                    91.98,  0,                  68.13,  0,                   86.22,  0,                95.28,  0,           60.12,  0,          75.76,  0,         90.00,  0
                             LuNet+crop,                   59.00,  0,                    79.42,  0,                    91.98,  0,                  67.61,  0,                   86.16,  0,                94.69,  0,           59.84,  0,          74.80,  0,         89.65,  0
                         LuNet+flipcrop,                   60.71,  0,                    81.38,  0,                    92.34,  0,                  69.07,  0,                   87.11,  0,                95.16,  0,           60.48,  0,          75.56,  0,         89.70,  0
                             LuNet_half,                   53.31,  0,                    75.00,  0,                    90.23,  0,                      -,  0,                       -,  0,                    -,  0,               -,  0,              -,  0,             -,  0
                    LuNet_half+flipcrop,                   57.18,  0,                    78.21,  0,                    90.94,  0,                      -,  0,                       -,  0,                    -,  0,               -,  0,              -,  0,             -,  0
                        LuNet_margin0.2,                   55.70,  0,                    76.81,  0,                    91.00,  0,                  65.08,  0,                   84.17,  0,                94.77,  0,               -,  0,              -,  0,             -,  0
                   LuNet_margin0.2+flip,                   57.67,  0,                    78.00,  0,                    92.07,  0,                  66.76,  0,                   85.07,  0,                95.07,  0,               -,  0,              -,  0,             -,  0
                   LuNet_margin0.2+crop,                   57.74,  0,                    78.62,  0,                    91.69,  0,                  66.65,  0,                   84.83,  0,                94.69,  0,               -,  0,              -,  0,             -,  0
               LuNet_margin0.2+flipcrop,                   59.07,  0,                    79.63,  0,                    92.28,  0,                  67.88,  0,                   85.93,  0,                94.89,  0,               -,  0,              -,  0,             -,  0
                             LuNet+norm,                   57.53,  0,                    77.88,  0,                    90.56,  0,                  66.08,  0,                   85.21,  0,                94.54,  0,           61.45,  0,          76.26,  0,         90.05,  0
                        LuNet+flip+norm,                   59.51,  0,                    79.51,  0,                    91.86,  0,                  67.97,  0,                   86.76,  0,                94.86,  0,           62.29,  0,          76.92,  0,         90.45,  0
                        LuNet+crop+norm,                   59.26,  0,                    79.78,  0,                    91.75,  0,                  67.41,  0,                   85.75,  0,                94.80,  0,           61.98,  0,          76.82,  0,         90.86,  0
                    LuNet+flipcrop+norm,                   60.94,  0,                    81.21,  0,                    92.43,  0,                  68.88,  0,                   87.17,  0,                95.07,  0,           62.79,  0,          77.22,  0,         90.71,  0
                           LaNet+rerank,                   79.60,  0,                    86.79,  0,                    92.52,  0,                  85.95,  0,                   91.15,  0,                95.46,  0,           77.00,  0,          80.61,  0,         90.45,  0
                      LaNet+flip+rerank,                   80.92,  0,                    87.14,  0,                    92.96,  0,                  87.09,  0,                   91.45,  0,                95.75,  0,           77.49,  0,          81.77,  0,         90.51,  0
                      LaNet+crop+rerank,                   80.29,  0,                    86.79,  0,                    93.26,  0,                  86.64,  0,                   91.63,  0,                95.99,  0,           76.90,  0,          80.40,  0,         90.05,  0
                  LaNet+flipcrop+rerank,                   81.07, pb,                    86.67, pb,                    93.38, pb,                  87.18, pb,                   91.75, pb,                95.78, pb,           77.43, pb,          81.21, pb,         90.76, pb
                           LuNet+rerank,                   73.03,  0,                    82.57,  0,                    90.83,  0,                  80.99,  0,                   88.69,  0,                94.66,  0,           72.39,  0,          77.68,  0,         88.28,  0
                      LuNet+flip+rerank,                   74.98,  0,                    84.06,  0,                    91.57,  0,                  82.22,  0,                   88.90,  0,                94.51,  0,           73.08,  0,          78.74,  0,         88.38,  0
                      LuNet+crop+rerank,                   74.25,  0,                    82.93,  0,                    91.21,  0,                  81.59,  0,                   88.87,  0,                94.06,  0,           72.55,  0,          77.17,  0,         88.33,  0
                  LuNet+flipcrop+rerank,                   75.62,  0,                    84.59,  0,                    91.89,  0,                  82.61,  0,                   89.31,  0,                94.48,  0,           73.68,  0,          78.48,  0,         88.74,  0
                 LuNet_margin0.2+rerank,                   71.85,  0,                    81.06,  0,                    89.70,  0,                  79.94,  0,                   87.53,  0,                93.82,  0,               -,  0,              -,  0,             -,  0
            LuNet_margin0.2+flip+rerank,                   73.81,  0,                    82.30,  0,                    90.77,  0,                  81.53,  0,                   88.90,  0,                94.18,  0,               -,  0,              -,  0,             -,  0
            LuNet_margin0.2+crop+rerank,                   73.26,  0,                    82.39,  0,                    90.23,  0,                  81.11,  0,                   88.66,  0,                94.09,  0,               -,  0,              -,  0,             -,  0
        LuNet_margin0.2+flipcrop+rerank,                   74.63,  0,                    83.82,  0,                    91.09,  0,                  82.10,  0,                   89.34,  0,                93.91,  0,               -,  0,              -,  0,             -,  0
                      LuNet+norm+rerank,                   72.02,  0,                    82.30,  0,                    90.17,  0,                  80.22,  0,                   88.75,  0,                93.85,  0,           72.20,  0,          77.37,  0,         88.33,  0
                 LuNet+flip+norm+rerank,                   74.19,  0,                    83.46,  0,                    90.86,  0,                  81.48,  0,                   89.07,  0,                94.24,  0,           72.95,  0,          78.03,  0,         88.59,  0
                 LuNet+crop+norm+rerank,                   73.39,  0,                    82.75,  0,                    90.59,  0,                  80.93,  0,                   88.78,  0,                94.03,  0,           72.62,  0,          77.83,  0,         88.48,  0
             LuNet+flipcrop+norm+rerank,                   74.85,  0,                    83.82,  0,                    91.42,  0,                  81.95,  0,                   89.40,  0,                94.45,  0,           73.17,  0,          77.98,  0,         88.64,  0
                     classification+max,                   55.48,  0,                    77.38,  0,                    90.26,  0,                  65.73,  0,                   84.56,  0,                94.06,  0,           44.36,  0,          62.27,  0,         79.70,  0
                classification+max+flip,                   56.98,  0,                    78.89,  0,                    91.24,  0,                  66.97,  0,                   85.30,  0,                94.66,  0,           44.74,  0,          62.17,  0,         80.05,  0
                classification+max+crop,                   56.10,  0,                    77.73,  0,                    90.65,  0,                  66.25,  0,                   84.95,  0,                94.03,  0,           44.48,  0,          61.62,  0,         79.75,  0
            classification+max+flipcrop,                   57.41,  0,                    78.86,  0,                    91.36,  0,                  67.35,  0,                   86.07,  0,                94.63,  0,           45.09,  0,          62.22,  0,         79.55,  0
                classification+max+xqda,                   56.26,  0,                    77.08,  0,                    89.93,  0,                  66.10,  0,                   84.35,  0,                93.65,  0,           51.58,  0,          68.89,  0,         84.24,  0
      classification+max+no_resize+xqda,                   56.29,  0,                    77.55,  0,                    90.32,  0,                      -,  0,                       -,  0,                    -,  0,               -,  0,               -, 0,             -,  0
           classification+max+flip+xqda,                   57.80,  0,                    78.71,  0,                    90.68,  0,                  67.28,  0,                   85.15,  0,                94.18,  0,           52.13,  0,          69.49,  0,         83.79,  0
           classification+max+crop+xqda,                   56.73,  0,                    77.29,  0,                    89.90,  0,                  66.74,  0,                   85.07,  0,                93.88,  0,           51.68,  0,          69.09,  0,         83.64,  0
       classification+max+flipcrop+xqda,                   58.06,  0,                    78.50,  0,                    91.18,  0,                  67.66,  0,                   85.39,  0,                94.36,  0,           51.98,  0,          69.39,  0,         83.54,  0
              classification+max+rerank,                   71.68,  0,                    82.57,  0,                    89.37,  0,                  80.25,  0,                   87.41,  0,                92.49,  0,           59.71,  0,          65.81,  0,         79.14,  0
         classification+max+flip+rerank,                   72.84,  0,                    83.73,  0,                    90.29,  0,                  81.33,  0,                   87.95,  0,                93.26,  0,           60.05,  0,          66.16,  0,         78.94,  0
         classification+max+crop+rerank,                   71.72,  0,                    81.68,  0,                    89.46,  0,                  80.48,  0,                   86.79,  0,                92.90,  0,           59.48,  0,          65.05,  0,         79.09,  0
     classification+max+flipcrop+rerank,                   73.01,  0,                    83.08,  0,                    90.41,  0,                  81.49,  0,                   87.77,  0,                93.11,  0,           59.96,  0,          65.91,  0,         79.19,  0
         classification+max+xqda+rerank,                   70.12,  0,                    80.58,  0,                    89.04,  0,                  79.13,  0,                   86.46,  0,                92.67,  0,           66.45,  0,          72.02,  0,         84.60,  0
    classification+max+flip+xqda+rerank,                   71.35,  0,                    81.74,  0,                    89.52,  0,                  80.34,  0,                   87.26,  0,                93.20,  0,           67.00,  0,          72.93,  0,         84.60,  0
    classification+max+crop+xqda+rerank,                   70.31,  0,                    80.79,  0,                    88.98,  0,                  79.56,  0,                   86.13,  0,                92.40,  0,           66.52,  0,          71.97,  0,         84.49,  0
classification+max+flipcrop+xqda+rerank,                   71.38,  0,                    81.62,  0,                    89.88,  0,                  80.43,  0,                   87.17,  0,                93.17,  0,           66.46,  0,          72.17,  0,         84.19,  0
                     classification+avg,                   55.48,  0,                    77.38,  0,                    90.26,  0,                  65.65,  0,                   84.50,  0,                93.97,  0,           51.80,  0,          66.92,  0,         83.33,  0
                classification+avg+flip,                   56.98,  0,                    78.89,  0,                    91.24,  0,                  65.65,  0,                   84.50,  0,                93.97,  0,           52.24,  0,          67.17,  0,         83.48,  0
                classification+avg+crop,                   56.10,  0,                    77.73,  0,                    90.65,  0,                  66.15,  0,                   84.89,  0,                93.79,  0,           51.51,  0,          66.52,  0,         83.48,  0
            classification+avg+flipcrop,                   57.41,  0,                    78.86,  0,                    91.36,  0,                  67.27,  0,                   85.78,  0,                94.36,  0,           51.97,  0,          66.92,  0,         83.79,  0
                classification+avg+xqda,                   56.26,  0,                    77.08,  0,                    89.93,  0,                  66.03,  0,                   84.50,  0,                93.53,  0,           57.16,  0,          72.68,  0,         86.06,  0
           classification+avg+flip+xqda,                   57.80,  0,                    78.71,  0,                    90.68,  0,                  65.97,  0,                   84.59,  0,                93.41,  0,           57.58,  0,          72.98,  0,         86.67,  0
           classification+avg+crop+xqda,                   56.73,  0,                    77.29,  0,                    89.90,  0,                  66.55,  0,                   84.95,  0,                93.68,  0,           57.18,  0,          72.32,  0,         86.31,  0
       classification+avg+flipcrop+xqda,                   58.06,  0,                    78.50,  0,                    91.18,  0,                  67.48,  0,                   85.45,  0,                94.12,  0,           57.42,  0,          72.42,  0,         86.21,  0
              classification+avg+rerank,                   71.68,  0,                    82.57,  0,                    89.37,  0,                  79.95,  0,                   87.02,  0,                92.61,  0,           65.10,  0,          69.65,  0,         82.27,  0
         classification+avg+flip+rerank,                   72.84,  0,                    83.73,  0,                    90.29,  0,                  79.95,  0,                   87.02,  0,                92.61,  0,           65.38,  0,          70.45,  0,         82.27,  0
         classification+avg+crop+rerank,                   71.72,  0,                    81.68,  0,                    89.46,  0,                  80.10,  0,                   86.58,  0,                92.79,  0,           64.39,  0,          68.94,  0,         82.07,  0
     classification+avg+flipcrop+rerank,                   73.01,  0,                    83.08,  0,                    90.41,  0,                  81.12,  0,                   87.68,  0,                93.20,  0,           64.87,  0,          70.00,  0,         82.27,  0
         classification+avg+xqda+rerank,                   70.12,  0,                    80.58,  0,                    89.04,  0,                  78.79,  0,                   86.07,  0,                92.55,  0,           69.20,  0,          73.94,  0,         86.01,  0
    classification+avg+flip+xqda+rerank,                   71.35,  0,                    81.74,  0,                    89.52,  0,                  78.66,  0,                   86.31,  0,                92.43,  0,           69.68,  0,          74.55,  0,         86.16,  0
    classification+avg+crop+xqda+rerank,                   70.31,  0,                    80.79,  0,                    88.98,  0,                  78.86,  0,                   85.87,  0,                92.52,  0,           69.42,  0,          74.95,  0,         86.31,  0
classification+avg+flipcrop+xqda+rerank,                   71.38,  0,                    81.62,  0,                    89.88,  0,                  79.78,  0,                   86.79,  0,                92.96,  0,           69.50,  0,          74.39,  0,         85.86,  0
                                   mars,                       -,  0,                        -,  0,                        -,  0,                      -,  0,                       -,  0,                    -,  0,            47.6,  w,           65.3,  w,          82.0,  w
                     reranking baseline,                   49.05,  0,                    73.60,  0,                        -,  0,                      -,  0,                       -,  0,                    -,  0,           55.12,  0,          70.51,  0,             -,  0
                              reranking,                   63.63,  0,                    77.11,  0,                        -,  0,                      -,  0,                       -,  0,                    -,  0,           68.45,  0,          73.94,  0,             -,  0
                     compact appearance,                       -,  0,                        -,  0,                        -,  0,                      -,  0,                       -,  0,                    -,  0,               -,  0,           55.5,  w,          70.2,  w
                                    GAN,                   56.23,  0,                    78.06,  0,                        -,  0,                  68.52,  0,                   85.12,  0,                    -,  0,               -,  0,              -,  0,             -,  0
                               DTL Trip,                    41.5,  w,                     63.3,  w,                        -,  0,                   49.7,  w,                    72.4,  w,                    -,  0,               -,  0,              -,  0,             -,  0
                             DTL SID+PV,                    65.5,  w,                     83.7,  w,                        -,  0,                   73.8,  w,                    89.6,  w,                    -,  0,               -,  0,              -,  0,             -,  0
                              nullspace,                   29.87,  0,                    55.43,  0,                        -,  0,                  46.03,  0,                   71.56,  0,                    -,  0,               -,  0,              -,  0,             -,  0
                          gated siamese,                   39.55,  0,                    65.88,  0,                        -,  0,                  48.45,  0,                   76.04,  0,                    -,  0,               -,  0,              -,  0,             -,  0
                            discriminLZ,                   59.87,  0,                    79.51,  0,                    90.91,  0,                  70.33,  0,                   85.84,  0,                94.54,  0,               -,  0,              -,  0,             -,  0
                        smooth manifold,                   68.80,  0,                    82.21,  0,                        -,  0,                  76.18,  0,                   88.18,  0,                    -,  0,               -,  0,              -,  0,             -,  0
                            multi scale,                    73.1, pw,                     88.9, pw,                        -,  0,                   80.7, pw,                    92.3, pw,                    -,  0,               -,  0,              -,  0,             -,  0
                              alignment,                   63.35,  0,                    82.81,  0,                        -,  0,                  71.72,  0,                   88.18,  0,                    -,  0,               -,  0,              -,  0,             -,  0
                    alignment reranking,                   76.65,  0,                    85.78,  0,                        -,  0,                  83.79,  0,                   89.79,  0,                    -,  0,               -,  0,              -,  0,             -,  0
                        mutual learning,                   68.83,  0,                    87.73,  0,                        -,  0,                  77.14,  0,                   91.66,  0,                    -,  0,               -,  0,              -,  0,             -,  0
                           latent parts,                   57.53,  0,                    80.31,  0,                        -,  0,                  66.70,  0,                   86.79,  0,                    -,  0,           56.05,  0,          71.77,  0,         86.57,  0
                                 svdnet,                    62.1,  w,                     82.3,  w,                        -,  0,                      -,  0,                       -,  0,                    -,  0,               -,  0,              -,  0,             -,  0
                            spindle net,                       -,  0,                     76.9,  w,                     91.5,  w,                      -,  0,                       -,  0,                    -,  0,               -,  0,              -,  0,             -,  0
                   spatial temporal RNN,                       -,  0,                        -,  0,                        -,  0,                      -,  0,                       -,  0,                    -,  0,            50.7,  w,           70.6,  w,          90.0,  w
                                    CAN,                    35.9,  w,                     60.3,  w,                        -,  0,                   47.9,  w,                    72.1,  w,                    -,  0,               -,  0,              -,  0,             -,  0
                             multi-loss,                    65.5,  w,                     85.1,  w,                        -,  0,                   74.5,  w,                    89.7,  w,                    -,  0,               -,  0,              -,  0,             -,  0
                             attributes,                   64.67,  0,                    84.29,  0,                    93.20,  0,                      -,  0,                       -,  0,                    -,  0,               -,  0,              -,  0,             -,  0
                               template,                       -,  0,                        -,  0,                        -,  0,                      -,  0,                       -,  0,                    -,  0,               -,  0,              -,  0,             -,  0
